Post-Quantum VRF and its Applications in Future-Proof Blockchain System

A verifiable random function (VRF in short) is a powerful pseudo-random function that provides a non-interactively public verifiable proof for the correctness of its output. Recently, VRFs have found essential applications in blockchain design, such as random beacons and proof-of-stake consensus protocols. To our knowledge, the first generation of blockchain systems used inherently inefficient proof-of-work consensuses, and the research community tried to achieve the same properties by proposing proof-of-stake schemes where resource-intensive proof-of-work is emulated by cryptographic constructions. Unfortunately, those most discussed proof-of-stake consensuses (e.g., Algorand and Ouroborous family) are not future-proof because the building blocks are secure only under the classical hard assumptions; in particular, their designs ignore the advent of quantum computing and its implications. In this paper, we propose a generic compiler to obtain the post-quantum VRF from the simple VRF solution using symmetric-key primitives (e.g., non-interactive zero-knowledge system) with an intrinsic property of quantum-secure. Our novel solution is realized via two efficient zero-knowledge systems ZKBoo and ZKB++, respectively, to validate the compiler correctness. Our proof-of-concept implementation indicates that even today, the overheads introduced by our solution are acceptable in real-world deployments. We also demonstrate potential applications of a quantum-secure VRF, such as quantum-secure decentralized random beacon and lottery-based proof of stake consensus blockchain protocol.

==> crypto/changes.txt <==
* 2019-03-07
TCHES 2019 (Issue 2), ToSC 2019 (Issue 1)

* 2019-03-04
RSA 2019

* 2019-02-27
COSADE 2012-2018, FSW 2018, JCEng 2011-2018

* 2019-02-22
USENIX 1993-2018

* 2019-02-20
PETS 2002-2014, PoPETS 2015-2018

* 2019-01-29
ICISC 2018, SAC 2018

* 2019-01-10
ITCS 2019, SODA 2019

* 2019-01-09
JC 2019 (Number 1)

* 2019-01-03
FOCS 2018, INDOCRYPT 2018

* 2018-12-25
ToSC 2018 (Issue 4)

* 2018-11-29
CANS 2017, ICISC 2017

* 2018-11-28
ASIACRYPT 2018

* 2018-11-20
TCC 2018

* 2018-11-15
TCHES 2019 (Issue 1)

* 2018-11-05
TCHES 2018 (Issue 3)

* 2018-10-31
ACM CCS 2018, ICICS 2018

* 2018-10-15
CANS 2018, PROVSEC 2018

* 2018-10-03
JC 2018 (Number 4)

* 2018-09-16
PQCRYPTO 2008-2018

* 2018-09-15
FOCS 1996 (was incomplete), adding DOI to many papers

* 2018-09-13
ASIACCS 2018

* 2018-09-11
ToSC 2018 (Issue 3)

* 2018-09-10
WISA 2017, ACISP 2018, ACNS 2018, CRYPTO 2018, ESORICS 2018, ISC 2018, IWSEC 2018, JC 2018 (Number 3), NDSS 2018, PODC 2018, IEEE SP 2018, SCN 2018, STOC 2018, TRUSTBUS 2018

* 2018-08-12
EPRINT (up to 2018/733)

* 2018-06-05
ToSC 2018 (Issue 2)

* 2018-05-08
TCHES 2018 (Issue 2)

* 2018-04-30
AFRICACRYPT 2018, EUROCRYPT 2018, ICICS 2017, LATIN 2018, RSA 2018 

* 2018-04-06
FC 2017, FCW 2017, ICITS 2017, IMACC 2017, INDOCRYPT 2017, ISC 2017, ITCS 2017, ITCS 2018, NDSS 2017, SAC 2017, PKC 2018, SODA 2018, JC 2018 (Numbers 1-2)

* 2018-03-05
TCHES 2018 (Issue 1 and abbreviations)

* 2018-02-27
ToSC 2018 (Issue 1)

* 2017-12-14
ToSC 2017 (Issue 4)

* 2017-12-01
ASIACRYPT 2017

* 2017-11-19
FOCS 2017

* 2017-11-08
CCS 2017, EPRINT (up to 2017/1061)

* 2017-11-07
TCC 2017

* 2017-10-24
SAC 2016, PROVSEC 2017

* 2017-10-06
WISA 2016, ACISP 2017, AFRICACRYPT 2017, ASIACCS 2017, CHES 2017, ESORICS 2017, ICALP 2017, IWSEC 2017, JC 2017 (Numbers 1-4), PODC 2017, RSA 2017, SODA 2017, STOC 2017, TRUSTBUS 2017

* 2017-09-25
EPRINT (up to 2017/935)

* 2017-09-19
ToSC 2017 (Issue 3)

* 2017-09-12
CRYPTO 2017

* 2017-07-31
EPRINT (up to 2017/723)

* 2017-07-21
SP 2017

* 2017-07-06
ACNS 2017

* 2017-07-03
EUROCRYPT 2017

* 2017-07-02
EPRINT (up to 2017/635)

* 2017-06-22
FC 2016

* 2017-06-16
PKC 2017

* 2017-06-15
ToSC 2017 (Issue 2)

* 2017-04-06
ToSC 2016 (Issues 1-2) and 2017 (Issue 1)

* 2017-02-18
STOC 1980-1986, ICALP 1994-2003, ICALP 2016, ICISC 2016


